Adaptive Basis Function Selection for Computationally Efficient Predictions

Basis Function (BF) expansions are a cornerstone of any engineer's toolbox for computational function approximation which shares connections with both neural networks and Gaussian processes. Even though BF expansions are an intuitive and straightforward model to use, they suffer from quadratic computational complexity in the number of BFs if the predictive variance is to be computed. We develop a method to automatically select the most important BFs for prediction in a sub-domain of the model domain. This significantly reduces the computational complexity of computing predictions while maintaining predictive accuracy. The proposed method is demonstrated using two numerical examples, where reductions up to 50-75% are possible without significantly reducing the predictive accuracy.

==> sections/data/adaptiveselection.csv <==
x,m,M,kl,rmse,nlpd,time_max,time_min
0.01,1,8,1.2248426556268777,1.153511074987826,1.3256650215000076,0.8858078122681523,0.8572246623622578
0.01,1,27,1.4589653285304274,1.2921525969601395,1.600676017001834,0.9350282244531694,0.8750056425201787
0.01,1,64,1.6247741841936243,1.3591001828214826,1.7640815303738615,0.3105371617609942,0.3481239322553725
0.01,2,125,1.7725544758295881,1.4793549959558852,1.987639548735097,0.5347389810978145,0.6023780504182915
0.01,3,216,1.8557863894162103,1.5635307123630267,2.146040402248135,0.36547228302798385,0.381453245816019
0.01,4,343,2.014743525435522,1.6427987285008987,2.2168138260125527,0.20257392602399407,0.21511049474563113
0.01,6,512,2.208034597517677,1.7447006357013475,2.1661145053047814,0.1605343323690856,0.16232939044718364
0.01,8,729,2.429248971613645,1.8554956493534633,2.2065969524927924,0.11230917033926835,0.11714240673949172
0.01,10,1000,2.556015288105668,1.9231511288653516,2.1976341153672285,0.08222456144380465,0.08360309877963482
0.01,14,1331,2.7004058468821,2.0052834184624144,2.1824057706104996,0.06311877000656387,0.0598547050317272
0.01,18,1728,2.8777185993327787,2.086287288248091,2.138161719927761,0.039744499548732576,0.04277996060345472
0.01,22,2197,2.9626762183361497,2.1109267433635077,2.0575271455870436,0.0265516451493749,0.02673280794986016
0.01,28,2744,2.8177492359795466,2.0259807263201353,1.805092185409169,0.01911998357093002,0.017826176987217977
0.01,34,3375,2.797336311828686,1.9963834497802244,1.7186710315056295,0.029929714661133755,0.024464475549018774
0.01,41,4096,2.8537872936557007,2.002838980437695,1.7012998705883209,0.017368575996847744,0.016707373092123817
0.01,50,4913,2.722463905133239,1.9255791606318453,1.571412049070241,0.014547008223173931,0.013237874221704025
0.01,59,5832,2.5264252881599063,1.826019606336879,1.430547906409081,0.010120207103244842,0.008992369673719794
0.01,69,6859,2.501770568009139,1.7942088629818338,1.3741352573605823,0.006865991678595694,0.006822363363279455
0.01,80,8000,2.389051165074371,1.7206376539033401,1.2804789579525393,0.004712357458141277,0.004411257196693676
0.025,1,8,1.2248426556268777,1.153511074987826,1.3256650215000076,0.9627469804454691,0.8652213372893893
0.025,1,27,1.4589653285304274,1.2921525969601395,1.600676017001834,0.9006340276016167,0.893376545557183
0.025,2,64,1.5552836466570814,1.3184547328112561,1.6276633316422877,0.7472439947900233,0.8358340879380177
0.025,4,125,1.666294039162364,1.4174331927147008,1.8326189977416458,0.3532177551339101,0.3974790440362917
0.025,6,216,1.8134122305510696,1.538186302352074,2.0858451502208357,0.2980240480951845,0.30854426497284565
0.025,9,343,1.9668006084808283,1.617045608392859,2.152375806983007,0.19598760212727295,0.20942564912247932
0.025,13,512,2.0787013951593902,1.6747493523460084,2.040236466045002,0.1579047820305592,0.1650615009548954
0.025,19,729,2.2479202623743078,1.7654885672141853,2.0464601307796793,0.11620026879308029,0.11907730980498614
0.025,25,1000,2.3418282165870443,1.817958128723191,2.0011081878417567,0.08033106138556909,0.0814804152950471
0.025,34,1331,2.2397923817097185,1.7648847990752352,1.7397987608907517,0.12515869860585613,0.10793053047268995
0.025,44,1728,2.342507624542306,1.8120485280359824,1.6739316837964828,0.09214444082213398,0.08899539389972647
0.025,55,2197,2.2813182422172322,1.7639589994496865,1.5214004745948668,0.06492598690454189,0.060472412983914196
0.025,69,2744,2.236126543372079,1.7267431493638077,1.3852577546910974,0.0495389709802362,0.04740169038822978
0.025,85,3375,2.1796731411302104,1.6603979309875958,1.2693392071698957,0.03365839366039256,0.03079179697301052
0.025,103,4096,2.198753632628526,1.6469762154337997,1.232492035146491,0.02185264612563304,0.02104854756790991
0.025,123,4913,2.1970513763843784,1.6284009428456259,1.2050751284259251,0.016579365921475363,0.01587711921515576
0.025,146,5832,2.18689425107142,1.607360224468627,1.1656012429032008,0.01200551795300432,0.011542595747958559
0.025,172,6859,2.1766784394424894,1.599212263177821,1.1579889963281584,0.009004882390426213,0.008428438996723072
0.025,200,8000,2.1530948695475525,1.5869320182671454,1.1538244070448833,0.006543197480394754,0.006133514917695581
0.05,1,8,1.2248426556268777,1.153511074987826,1.3256650215000076,0.9157614627951415,0.8695151807699615
0.05,2,27,1.3965663281566767,1.2535092913016146,1.4768941309424393,1.9723712732862584,1.9619268607260285
0.05,4,64,1.4620480808740737,1.2632677798684337,1.500718148516103,0.4732950913120365,0.5286838546405089
0.05,7,125,1.626562401668836,1.3930938208917334,1.7793476211997301,0.35680846177084286,0.39590154425382024
0.05,11,216,1.7543449404829246,1.5060611062006546,2.0272317845009544,0.3271358878584486,0.31498890507657024
0.05,18,343,1.8212747868625767,1.5385511462788548,1.9952098473000555,0.21040752429951837,0.21455012963894862
0.05,26,512,1.9487277855536025,1.6094587067687711,1.8981552768412828,0.15210908761544173,0.15668739833175638
0.05,37,729,1.8871632316559717,1.5627653332109517,1.6487970861563988,0.2533816171775656,0.2160954593021402
0.05,50,1000,1.9066701112459479,1.5775669510534156,1.5593241635400803,0.19703462402424993,0.17770468308348256
0.05,67,1331,1.8611634740539418,1.5538858953315402,1.4094736356284256,0.14829741127038376,0.1373064234486316
0.05,87,1728,1.8929067104405963,1.5384768251194219,1.2736872065779803,0.10477102754281967,0.10381508941381999
0.05,110,2197,1.9540358419236508,1.5594870649121093,1.2308830219156488,0.07103738925899979,0.07125713907575038
0.05,138,2744,1.9789402919792107,1.5522919031793052,1.1781308440961415,0.061161055809759064,0.05548055194644768
0.05,169,3375,2.0168616349191866,1.5597166891011016,1.1658224258833814,0.03903708023335475,0.03774590647557363
0.05,205,4096,2.0480480877114053,1.5617655060397704,1.1606644121639207,0.028482187810080536,0.027371819889617344
0.05,246,4913,1.9667289606455216,1.5141012768198487,1.1079405527155297,0.02300187632100009,0.021649414449721998
0.05,292,5832,1.9286002310693837,1.479119054410594,1.091490985850039,0.01773275442459901,0.016498015195402994
0.05,343,6859,1.8900297436309963,1.451521368824696,1.091951946290956,0.014325663968940206,0.013285317608370447
0.05,400,8000,1.8004082771117174,1.3977659225874821,1.0747160689672068,0.009994522634011531,0.009635043266776423
0.075,1,8,1.2248426556268777,1.153511074987826,1.3256650215000076,1.0517218617989985,0.8549952898020591
0.075,3,27,1.3145530472127944,1.2017604915225037,1.3593905781628832,1.9725705812012448,1.6249650711714276
0.075,5,64,1.4311090139454279,1.2437506451788125,1.457282315405168,0.4651578224975934,0.5314869133919186
0.075,10,125,1.5777119876728902,1.3661001154066243,1.727924009898046,0.3576784479494414,0.40284861987847836
0.075,17,216,1.6782429195586908,1.4612426102393148,1.9334515088040205,0.32565440895257197,0.3091600179423973
0.075,26,343,1.7397951966132565,1.4917840845590953,1.8848815069730094,0.191049268114171,0.20173780850339457
0.075,39,512,1.7049327144204605,1.4662791120562435,1.6159356670585825,0.36070245639030973,0.3174626857081031
0.075,55,729,1.6816234117484439,1.4471459430948728,1.4612244396431624,0.2811303207031196,0.26643798764338983
0.075,75,1000,1.6402068103379723,1.4085244074955094,1.3009577034658713,0.207408926874507,0.19672864355001332
0.075,100,1331,1.7098651928907782,1.4507271415406582,1.2662044157020882,0.15535550666971773,0.1547572892383546
0.075,130,1728,1.7920440045075947,1.4704415289468664,1.2001092535778988,0.11612613092915836,0.11789273469049603
0.075,165,2197,1.8619964070852717,1.496629933793695,1.1738837086710237,0.08364673612558983,0.07998033066913282
0.075,206,2744,1.910248075399131,1.524718182914359,1.163388242843518,0.0706614630622589,0.06499987938559734
0.075,254,3375,1.843513274817608,1.4724651972166838,1.1056273249273456,0.051345612624973495,0.04796032385755164
0.075,308,4096,1.8446525959351328,1.4500119078033051,1.0993679818987705,0.0383456135512212,0.03497632306442145
0.075,369,4913,1.7959238904816492,1.4106475959256382,1.0821295263353508,0.030311134915080216,0.028775347035303784
0.075,438,5832,1.7351877745470021,1.3770298646854053,1.0787185354766646,0.023351373547791668,0.02224612750903673
0.075,515,6859,1.685520817086876,1.349408956631279,1.0696643749760244,0.018273059544727622,0.017435410833944023
0.075,600,8000,1.6316848744979695,1.3228302032397625,1.0678591898945138,0.015716637735477337,0.014601772957790232
0.1,1,8,1.2248426556268777,1.153511074987826,1.3256650215000076,0.9570082909206346,0.8767619798840881
0.1,3,27,1.3145530472127944,1.2017604915225037,1.3593905781628832,1.7233583422694407,1.6120072935419394
0.1,7,64,1.427186548046051,1.2415756504867979,1.4570946121065136,0.45865884436205107,0.5257409020927202
0.1,13,125,1.534867638496493,1.339350332759238,1.674849490350427,0.3565197107071023,0.4007634520718283
0.1,22,216,1.6268714373016178,1.4353416234641874,1.8681699822814122,0.2996837152974156,0.3125358860491176
0.1,35,343,1.5335680240330747,1.3639418475169616,1.6154956069211621,0.4765266919400624,0.4144614888787844
0.1,52,512,1.5867260135470578,1.399156142926535,1.4902386853125746,0.3885415976912573,0.3837495895718891
0.1,73,729,1.5478628821655966,1.3553574619086464,1.3112753043659067,0.2962815502338855,0.2839998809604792
0.1,100,1000,1.5744003516636025,1.3652405745504577,1.2372666885080508,0.2121237382888104,0.2137062136705318
0.1,134,1331,1.6488228305340287,1.3979002955538373,1.2007055878166588,0.1620423719632094,0.16572410961573036
0.1,173,1728,1.749454622491068,1.448994359597776,1.1765083424718732,0.12639824014518447,0.13076597310506055
0.1,220,2197,1.7751349010990611,1.455809927393995,1.141092341835932,0.08984144344370874,0.09022810288123927
0.1,275,2744,1.7491339003165705,1.428075816645941,1.099986875696708,0.07874798315635675,0.07805441453546669
0.1,338,3375,1.7573558297679257,1.4213844300045415,1.098599560222084,0.06334437093084778,0.060083668881845576
0.1,410,4096,1.7026482241754737,1.36783528651316,1.0807556085173184,0.04444182062509467,0.04305298326265232
0.1,492,4913,1.656698795593675,1.34515994165101,1.0781657289564432,0.03644968224505119,0.035251005210648965
0.1,584,5832,1.6171121665419357,1.3252068106485198,1.0693439331027508,0.029975356114562434,0.0284714553283704
0.1,686,6859,1.5634243377545878,1.2923074583895229,1.0726025133747912,0.032424228665134544,0.022993123881261637
0.1,800,8000,1.5099234741706409,1.261482187894065,1.0712316434405313,0.018804810263894255,0.018215131179820272
0.15,2,8,1.172456930050224,1.1190140030815245,1.2231500122780938,1.9559563254239665,1.9657773384482762
0.15,5,27,1.248280762744761,1.1584881781207792,1.2822568831021313,1.3091442169449956,1.3168391588087744
0.15,10,64,1.384323972561727,1.2175178828446516,1.4149841969914374,0.4813709743452258,0.5338935147305609
0.15,19,125,1.5055501575826054,1.3273319021942824,1.6492836377577746,0.3660378106923759,0.4103930605768095
0.15,33,216,1.4245580779865827,1.3050666048347914,1.576882262279648,0.602694799432692,0.5504796157009906
0.15,52,343,1.4166053961847913,1.2968576683904738,1.4798174697255364,0.526362739022137,0.4930432889563482
0.15,77,512,1.3655344944386327,1.2451049981686868,1.228501496522121,0.42895510188756314,0.39140908825041454
0.15,110,729,1.4403744108847996,1.2793978658237293,1.1821978394241817,0.31102477725372096,0.3119544149142675
0.15,150,1000,1.5051737712219568,1.3063529139469299,1.1603266348794592,0.2513362951929731,0.23866339731147393
0.15,200,1331,1.5877253000567453,1.3689059933880057,1.177753883636798,0.20302311747085397,0.1959475460596523
0.15,260,1728,1.5988665564059732,1.3651842788557111,1.1151916338601484,0.1637004099941611,0.16550323125463332
0.15,330,2197,1.6246559650849053,1.3649510468273092,1.106003940785106,0.12982333369479734,0.12370517582357818
0.15,412,2744,1.5881325973494997,1.335646579350549,1.0830382346369132,0.11812589497887424,0.10501160305793124
0.15,507,3375,1.5644890762677224,1.3200042542246442,1.079476450014622,0.08138130354027175,0.07862322548113278
0.15,615,4096,1.5442995329499438,1.2983662721355071,1.0759195417502785,0.06467343246348745,0.06139559057113963
0.15,737,4913,1.4954348841308622,1.2666916659857421,1.0778248751331403,0.055636719771218666,0.05251913352461708
0.15,875,5832,1.4589240799578402,1.2440544592602285,1.0738547447336264,0.04445978620841816,0.04311999692886162
0.15,1029,6859,1.407016815508891,1.2088179676251212,1.0677309417668204,0.037343691555108874,0.036236104475520434
0.15,1200,8000,1.348020921749614,1.1732808908355314,1.054353104062496,0.029879301334972855,0.029482107492780803
0.2,2,8,1.172456930050224,1.1190140030815245,1.2231500122780938,2.0814651274059917,1.9616860252589419
0.2,6,27,1.215493126292243,1.136307043624817,1.2432658461128852,1.3055393323399356,1.310903593760539
0.2,13,64,1.3467312686226673,1.1936775080667703,1.3715218653190944,0.479685072793684,0.5376424950499947
0.2,25,125,1.445504049828383,1.2913768305449922,1.5734024421975001,0.35062595372100613,0.38508135897378126
0.2,44,216,1.3638037531816651,1.2710702089459707,1.5147260546781747,0.6762032880078067,0.5910259784559779
0.2,69,343,1.2750068981388802,1.1999026648375983,1.3027260836685168,0.5114251295114922,0.5189000067094746
0.2,103,512,1.3101169294884538,1.205523606169389,1.170062999872016,0.4294418445054329,0.4347290728419296
0.2,146,729,1.3893005168189743,1.235146048174552,1.1322482491266601,0.339649354073116,0.34048074043007803
0.2,200,1000,1.461937046936667,1.2882408768707996,1.1508375973217624,0.2832053690466646,0.2810594070400586
0.2,267,1331,1.4676397780218633,1.2946694628642492,1.116916905292108,0.23562785038533784,0.23071973899404238
0.2,346,1728,1.5176324904563003,1.3162638188583682,1.1069805216308521,0.20223616679825734,0.20456439277543406
0.2,440,2197,1.4914877516618021,1.2876250761725223,1.0921187307664455,0.15523026630575393,0.15323506558276334
0.2,549,2744,1.4787898922296117,1.2860232637180362,1.0790897889760878,0.13237563386178788,0.12922166618916323
0.2,675,3375,1.4535423789229298,1.2647330844254492,1.081417751941684,0.11030513644060634,0.10613933939369871
0.2,820,4096,1.4300778249513897,1.236774159800887,1.0792419288995623,0.0855141482196341,0.08221374473491441
0.2,983,4913,1.3899578158180124,1.2102145824683976,1.0718294811300866,0.0736536554715314,0.07245898034057487
0.2,1167,5832,1.339090005848952,1.179560861401587,1.0579790421501354,0.06607128147279649,0.06111741605020024
0.2,1372,6859,1.285833975025849,1.1446506569696955,1.0410242626086026,0.05232242218039109,0.05152244876940323
0.2,1600,8000,1.2422062020380664,1.1241292269322243,1.0355941729771236,0.0445062079425214,0.043579984683775816
0.25,2,8,1.172456930050224,1.1190140030815245,1.2231500122780938,2.2192286947577173,1.9568743455043576
0.25,7,27,1.1961551168504299,1.1233832535847732,1.221857603451165,1.3195522657232401,1.323163245857688
0.25,16,64,1.3247599635081861,1.18127642419393,1.3493544714167118,0.4732432626553993,0.5424272946912831
0.25,32,125,1.2835427746674468,1.1843155318484642,1.3445158586443646,0.7751436971711854,0.7813036764702748
0.25,54,216,1.2567708121653651,1.2027179894639353,1.386748070001285,0.7247497079074018,0.6739296822738617
0.25,86,343,1.2015210764628719,1.1370601400913514,1.176421804430847,0.5324116553005551,0.5347923888695661
0.25,128,512,1.2763306073859741,1.1743647224273226,1.1314099708724858,0.465349613376434,0.4573693651630772
0.25,183,729,1.3622004518460904,1.2244854823124016,1.1282109762067023,0.377152721732396,0.37873673515693057
0.25,250,1000,1.3638176414838532,1.2286706656087267,1.0961005753579391,0.3214300213066622,0.3180581588165212
0.25,333,1331,1.4123393723734285,1.2604165623496202,1.109612514948108,0.3002976304528499,0.2834102887950587
0.25,432,1728,1.4197078245252999,1.259504186644497,1.096189910634543,0.23496992044879927,0.2351681097628097
0.25,550,2197,1.4124172081066,1.250103146180702,1.0837577125163549,0.18869831756176497,0.1831590456043119
0.25,686,2744,1.3972991036424873,1.2435580044515497,1.0807142339173212,0.16414012968577477,0.16537480425792916
0.25,844,3375,1.3727433757423984,1.218287318228461,1.0805437377709448,0.13972000393399517,0.13155488004694638
0.25,1024,4096,1.3495190349190476,1.1916281380408686,1.0738195073839056,0.10713224155011353,0.10657320964696526
0.25,1229,4913,1.2970631022619568,1.1580935309951994,1.0575596556135485,0.09670209538228375,0.09518078407464284
0.25,1458,5832,1.2511681114218902,1.1339213330429125,1.038858211284441,0.08195248684831627,0.08233057465479669
0.25,1715,6859,1.2083475280424414,1.1069790554553813,1.0252903320613618,0.07434784347943668,0.0735592849901779
0.25,2000,8000,1.1702530590139544,1.0825500966444674,1.018248385129153,0.06485887290384659,0.06271987656649808
0.3,3,8,1.1036044612056342,1.072817591138413,1.1258346604096972,1.865090962663778,1.5998859156476664
0.3,9,27,1.1769904474258606,1.1105651035466477,1.195780949105942,1.361961623081295,1.3144059679726698
0.3,20,64,1.3048438579231434,1.172584871086869,1.3273613296671614,0.48803300503443237,0.5350916474993862
0.3,38,125,1.2615807797137348,1.1745193853767697,1.3275762576087136,0.7709384040888766,0.7826072860463543
0.3,65,216,1.1837243605024534,1.1537456751275892,1.295902568967922,0.7606419923167457,0.7195190848862687
0.3,103,343,1.1838501252199225,1.1256603563770162,1.1395824499755864,0.5968819195613346,0.5645794506427146
0.3,154,512,1.250482544596302,1.156209037008524,1.1124069421071334,0.49962052504072696,0.48739909709752355
0.3,219,729,1.3091434129619388,1.1949104796901187,1.095463557118386,0.42250299651402357,0.41451004298770716
0.3,300,1000,1.3216374953670442,1.1977689089232815,1.0872311671354207,0.36035539739022543,0.3648907877382505
0.3,400,1331,1.3338149505244006,1.208691082072123,1.0892182969323758,0.32914072082977314,0.3141830420350269
0.3,519,1728,1.3541037232733433,1.2235349845540497,1.0806837848729451,0.2640156607620058,0.27452986594799905
0.3,660,2197,1.3470653920206905,1.2156082146811324,1.082473748549898,0.22718486832167878,0.22305379779172185
0.3,824,2744,1.3347042184915132,1.2083756242485446,1.0803607878647856,0.19677534972428776,0.1997108615407321
0.3,1013,3375,1.3088446287166784,1.181266163500043,1.0728723833014744,0.1648927835209734,0.16108366717619693
0.3,1229,4096,1.2754462266330358,1.152307322758699,1.0586944276358052,0.1320844446236737,0.13283228373884154
0.3,1474,4913,1.228901595713045,1.1250156541004286,1.041281729565363,0.1231435959468114,0.12157768700884765
0.3,1750,5832,1.1927414348528067,1.1040470700509848,1.0262022250097185,0.11082402100105815,0.108763279518542
0.3,2058,6859,1.157073732200124,1.0788745772014032,1.0178400354381938,0.10053652861912198,0.09722509632056354
0.3,2400,8000,1.1288503369240974,1.0628733461523077,1.0145600666938033,0.0853724900157911,0.08406558258877961
0.5,4,8,1.0802982264203902,1.0562738795148132,1.0932905920795117,1.41557836688833,1.3105718556956727
0.5,14,27,1.11081800540673,1.0676185500515012,1.1258709103075146,1.3411768587392399,1.346965228648811
0.5,32,64,1.1911552495847817,1.103694969362466,1.2027266653061672,1.0285535792275338,1.1473888823652587
0.5,63,125,1.0932694746006273,1.06546155387077,1.1385259933129934,0.8884449090575192,0.9271517996499804
0.5,108,216,1.0787355835820802,1.0573004098588188,1.087478084387683,0.8330857919133191,0.8444079055957432
0.5,172,343,1.1172612237773902,1.0706208842471314,1.0738743304276113,0.6254602329251612,0.6500160154998504
0.5,256,512,1.136381025054238,1.0878405249609027,1.0446405510986105,0.6466617108072835,0.6460693749362357
0.5,365,729,1.161790767273359,1.0997337218575016,1.032556372804238,0.5944507667639305,0.602158879329657
0.5,500,1000,1.1611387331533058,1.0986541709320883,1.052117002852528,0.5275031792603818,0.5272738895004989
0.5,666,1331,1.1836838973606347,1.128260673981026,1.0745356278291955,0.48690952840108803,0.4940608755409594
0.5,864,1728,1.197805839398845,1.1375952116793715,1.075437209918806,0.42820416451246257,0.4552018333162814
0.5,1099,2197,1.1753709795083838,1.1174306096893931,1.0605964108440893,0.3992020809180231,0.38522013664802635
0.5,1372,2744,1.1519255323953974,1.0997692703455473,1.040246893725834,0.3640576941530493,0.36476428236286246
0.5,1688,3375,1.1291937744429055,1.0829338399748234,1.027269439539208,0.3451203420692772,0.326863102196183
0.5,2048,4096,1.1125684369494275,1.0657216318378322,1.0190036183340505,0.29995215489331617,0.2916801084035555
0.5,2457,4913,1.0906461543853347,1.0491020307747057,1.0177643527297302,0.28272625566964443,0.2783127490662731
0.5,2916,5832,1.0696462999762022,1.0352615828185558,1.0144918115684576,0.2619484513421957,0.2578225494789391
0.5,3430,6859,1.0522790831623137,1.023681291867687,1.011132385050471,0.24400736007289664,0.24168507949303872
0.5,4000,8000,1.036093224993515,1.0137372900270785,1.008227399253728,0.2370977157736205,0.22035433781041053
0.75,6,8,1.0204408559890992,1.014386971392927,1.0296612350727652,1.3315543189726513,1.2931810118883202
0.75,21,27,1.0346470181396195,1.0148758601095804,1.0311707373106735,1.3791988580684418,1.3420836964242402
0.75,48,64,1.0900399720273057,1.0431896560542926,1.0899102291853766,1.0813112991903098,1.1331386365862253
0.75,94,125,1.0219766480602763,1.015249347354901,1.0319651335493036,0.9468615403907097,1.0165110777394601
0.75,162,216,1.0192639655660074,1.0081466200201903,1.0082525123321016,0.9705197508915412,0.9603733283139639
0.75,258,343,1.0356674589567423,1.018245971280706,1.0111033479338352,0.8447982456910238,0.8594727737617329
0.75,384,512,1.0487399548333434,1.0316078263632962,1.0068453147176823,0.8374614223072974,0.8183742662124812
0.75,547,729,1.0525847056961355,1.033181605952244,1.008784688059097,0.8069007135466619,0.7658432339694827
0.75,750,1000,1.062602649958171,1.037920239110076,1.0338600085417773,0.7793324699535,0.7423828407696214
0.75,999,1331,1.0617074529506878,1.0448250549877909,1.0325953346336787,0.7417953893468281,0.7649311368577789
0.75,1296,1728,1.0649236973576441,1.0530134119988133,1.028535387217951,0.7057272846924891,0.7285543753234721
0.75,1648,2197,1.0549767615535037,1.0422344631260296,1.0120912249753489,0.6621032043626998,0.6793986865608207
0.75,2058,2744,1.0497555860814691,1.0372569493418162,1.012600606232539,0.6862439307418093,0.6846072410348645
0.75,2532,3375,1.0383197426586175,1.0255818489940371,1.0128462960733742,0.636166069335725,0.6313390613675562
0.75,3072,4096,1.0322431544783726,1.0198981679813544,1.0119523363156693,0.6051982060694612,0.6013165607491936
0.75,3685,4913,1.0212803326242947,1.0108473807981937,1.0076639814970008,0.5855703600272416,0.5859108334091302
0.75,4374,5832,1.0132779168455148,1.0055458784971594,1.0035516789711205,0.5775480294972091,0.5733116178216718
0.75,5145,6859,1.0086599130812983,1.0032862604741914,1.0016460928871773,0.5677466590923275,0.5608199768682905
0.75,6000,8000,1.0054619553916881,1.0021520503736339,1.0008657714722613,0.5266359385028083,0.5305836855047382


==> sections/data/fractionselector.csv <==
,kl,nlpd,rmse,time_mu,time_std,m,M,x
0,0.0,1.0,0.0,1.0,0.0009160089709165997,8,8,0.01
1,3266.9414300099675,2.0327707123751333,0.35450603310983736,3.9257352293194328,0.0020111267341671756,0,27,0.01
2,3789.9733709422208,2.9510682931403505,0.39752379348545924,2.553252441757895,0.008528352898892477,0,64,0.01
3,3663.1107849185046,3.387999422392719,0.38284993815631796,1.2410695868816137,0.009706836604519046,1,125,0.01
4,3465.803396136424,3.894536060523723,0.36173039194734763,1.2185715041833978,0.02786298175052865,2,216,0.01
5,3394.6923521132057,4.4214321865246164,0.3523787802603166,0.47602831202207757,0.014864051782146462,3,343,0.01
6,3137.8280509481983,4.420477913966267,0.32562872906849744,0.31520390865708725,0.0073227855521420466,5,512,0.01
7,3012.4581076063596,4.492808266138861,0.3117723765029759,0.19120248786702992,0.019294509999887834,7,729,0.01
8,2714.4775315692023,4.063865862771087,0.2782686641738135,0.1155023357057816,0.01192066953659738,10,1000,0.01
9,2547.242696763771,3.7995424490272254,0.2579658729699251,0.06535270641206185,0.0334783648168505,13,1331,0.01
10,2431.0129164429377,3.6171684909129636,0.24350999810142024,0.0393618095002258,0.02112149252014633,17,1728,0.01
11,2308.2463327782903,3.401271413623915,0.22744694794709402,0.020967217888892855,0.016813057852359144,21,2197,0.01
12,2132.1763637883164,3.0335831064998295,0.20224034593541493,0.012531505774963564,0.022694878381582954,27,2744,0.01
13,2017.626044621032,2.7957404379740445,0.18477919394258183,0.008575621038395626,0.0183206308117339,33,3375,0.01
14,0.0,1.0,0.0,1.0,0.0013000928980892938,8,8,0.025
15,3266.9414300099675,2.0327707123751333,0.35450603310983736,3.5600799936295227,0.0036262894674274682,0,27,0.025
16,3413.282792125673,2.674711082024771,0.3648264897662029,1.9313357801410171,0.030729715303929997,1,64,0.025
17,3061.398886234011,2.8518490123579983,0.3268930580547065,1.659820308631163,0.015846374253813106,3,125,0.025
18,2926.704512218014,3.268321102213742,0.308963490164732,1.0628126948911798,0.020251331005745204,5,216,0.025
19,2665.7124156164396,3.3417226802999487,0.2766528069698694,0.5870756062851119,0.008943970000681428,8,343,0.025
20,2484.9917265238846,3.31253536048385,0.2525680381701588,0.3926090513919087,0.03601340171995928,12,512,0.025
21,2321.864452027707,3.2165043838019196,0.23037360502076001,0.204362605086752,0.0017916718313971652,18,729,0.025
22,2148.5934091721483,2.9695423997616004,0.2052839197131327,0.12057095676497197,0.004394152277013739,25,1000,0.025
23,2007.7206257254807,2.7316543775842326,0.18361147470235986,0.06877263155900742,0.009165045623398612,33,1331,0.025
24,1913.7157499289378,2.591343810015927,0.1698006519394094,0.04320925717989921,0.009567682231484331,43,1728,0.025
25,1790.6036010072885,2.370268833018325,0.14939669998311925,0.024328196008459715,0.008333009259037925,54,2197,0.025
26,1692.5561517706406,2.1668958968944283,0.13228762512352876,0.013941270207279338,0.010465516790473,68,2744,0.025
27,1621.6835017165922,2.0577934039238723,0.12172577778855166,0.007155212616382994,0.007041365832033758,84,3375,0.025
28,0.0,1.0,0.0,1.0,0.007222239015201122,8,8,0.05
29,2901.4827337116653,1.842408853852497,0.3185800221660077,4.04961646228007,0.017935157640220273,1,27,0.05
30,2818.5329884649814,2.2514384468897806,0.3063257561386081,2.393498786291279,0.015494759742149394,3,64,0.05
31,2650.2314673220935,2.462258590574104,0.28280444570967966,1.701055004045736,0.003114794196216782,6,125,0.05
32,2434.6453438183585,2.6472726644892557,0.25215907705584184,1.1341114840561344,0.012528475652450036,10,216,0.05
33,2271.6385188057707,2.7508415436934883,0.22747843053933403,0.5841047648588098,0.020789934701172855,17,343,0.05
34,2079.5719720940137,2.6163349829772478,0.19713978556476675,0.3919730118198981,0.018323971696413175,25,512,0.05
35,1941.7177601785395,2.495155364921323,0.1748105966946361,0.22017526724931064,0.003943856166947241,36,729,0.05
36,1819.8695440183865,2.3692982677827823,0.15518501329040407,0.153662341192527,0.02025938061063821,50,1000,0.05
37,1694.296736907549,2.1378535240289467,0.13262303125360853,0.08763089277427155,0.02733898297240403,66,1331,0.05
38,1603.2409284838109,2.0003823197824304,0.11782853349606413,0.05030437614948969,0.017533287548974763,86,1728,0.05
39,1523.3902528119554,1.8678060585826959,0.10377538011968483,0.031371605278708026,0.03820349715065418,109,2197,0.05
40,1445.9239239841697,1.7323373905878257,0.0893586014657966,0.017113382769738714,0.021477871426946352,137,2744,0.05
41,1377.2172424103867,1.5998633156169209,0.07565116658008728,0.01257781367328293,0.01821356479567041,168,3375,0.05
42,0.0,1.0,0.0,1.0,0.0011519555466304586,8,8,0.1
43,2533.7631161447716,1.653618564092928,0.27778889853346683,4.016800113002259,0.01254373065568628,2,27,0.1
44,2411.352776279037,1.9438699710190959,0.25927486419554435,2.6945735196420912,0.03097078820990703,6,64,0.1
45,2104.586468072285,1.912286421595287,0.2113371853218705,1.9470587427993733,0.035382366958111984,12,125,0.1
46,2029.9056398745297,2.124351204688265,0.1959350476266514,1.1817036826634293,0.009964883015924214,21,216,0.1
47,1858.7397543543884,2.074675896633984,0.16372935991850654,0.705238403751237,0.024690241403748935,34,343,0.1
48,1754.009493431989,2.08858111203015,0.14554299362028472,0.5018794780571604,0.04206917368445465,51,512,0.1
49,1637.6283800186038,1.9571388126665548,0.12366457140799705,0.2833245603178882,0.04916988074429726,72,729,0.1
50,1533.1798523337402,1.8295329412081989,0.10511347310101787,0.1912402337249795,0.03975634630942054,100,1000,0.1
51,1446.2414145829775,1.7059493961095922,0.08891094223844744,0.06706387701169358,0.007742828086949684,133,1331,0.1
52,1368.2225716803848,1.5790395040416914,0.07413802334475444,0.06054352505661434,0.011637847229398406,172,1728,0.1
53,1302.7624475433481,1.474751769482823,0.061461465182295914,0.03731348878771801,0.032107190782755916,219,2197,0.1
54,1254.2580784117704,1.3737670766370282,0.05023424162624474,0.02826659491868207,0.06268507558134902,274,2744,0.1
55,1219.306554546552,1.308650309218327,0.04256548778111621,0.01776719465572931,0.04786037663693078,337,3375,0.1
56,0.0,1.0,0.0,1.0,0.0006479481317404391,8,8,0.2
57,2003.995332243991,1.3877279254953205,0.20592474127989224,3.7767140215294432,0.01800953832969389,5,27,0.2
58,1882.327817427666,1.5096855241593148,0.18161486630238027,2.7774965983955022,0.01166722151624162,12,64,0.2
59,1743.6096905289953,1.5103784013829609,0.15047275929502044,1.809623156678415,0.005183551659887462,25,125,0.2
60,1665.9853736627088,1.6279779100416616,0.13178112287487642,1.307500383186222,0.014419696184019138,43,216,0.2
61,1566.3507911412107,1.634390329232829,0.11009250467528663,0.7781727115721,0.051775734232095395,68,343,0.2
62,1475.0209068320535,1.6024299045761297,0.09270427608228896,0.5001351063493614,0.04883441217626546,102,512,0.2
63,1399.0197997934054,1.5667552016990667,0.08036537664695857,0.30540904224740667,0.010433182807782281,145,729,0.2
64,1314.678138083499,1.4674490845918045,0.06402133156793334,0.20871902955431548,0.020712998670403143,200,1000,0.2
65,1254.2991718865856,1.357506394791226,0.049936957478209365,0.12237209415036715,0.008641466905433411,266,1331,0.2
66,1214.1916406302296,1.2880307545722942,0.0410997898604897,0.09912070707303784,0.034691886289182086,345,1728,0.2
67,1177.8321467630353,1.1943300047883683,0.027961038057976114,0.06952261517059709,0.025405649767077397,439,2197,0.2
68,1155.3417311833443,1.1240769621202353,0.0185284968180689,0.050717861332634194,0.02792345040387357,548,2744,0.2
69,1139.7691825610214,1.088338497569223,0.014615720685602513,0.04434838422628781,0.1338609521073945,675,3375,0.2
70,0.0,1.0,0.0,1.0,0.0017427448953329365,8,8,0.3
71,1648.3584272818375,1.1721323458531712,0.1386106558884776,4.015978684584893,0.00614164590592351,8,27,0.3
72,1717.709029278834,1.3757199960892375,0.15224444957470953,2.057277082126156,0.005232842318918482,19,64,0.3
73,1569.533770235809,1.327952048004092,0.11315703077470485,1.8865706639671154,0.03494421143099455,37,125,0.3
74,1494.2829822842664,1.3887286923715108,0.09427172833966173,1.372348334834653,0.016527360685252585,64,216,0.3
75,1428.6845767005527,1.4385107130064372,0.08238757928074746,0.7788558381711657,0.017796302912439846,102,343,0.3
76,1349.280006641912,1.4097870472969762,0.06701239066467962,0.6042032299260067,0.04767010271759904,153,512,0.3
77,1279.9674198552384,1.3552853199391266,0.0549512143822798,0.40727637492289925,0.05823109734261245,218,729,0.3
78,1224.740203982824,1.278388156743369,0.04203690585014387,0.2828721388731348,0.02529335208169998,300,1000,0.3
79,1190.3820004020859,1.2210285748942842,0.033885689979831955,0.20437079584042034,0.06608017378742986,399,1331,0.3
80,1160.3332724390186,1.134665318048195,0.020866366809019144,0.16089283874590846,0.058168019789418546,518,1728,0.3
81,1140.6304641829095,1.088035814234492,0.014789764097432793,0.11595319875656743,0.03580564160220579,659,2197,0.3
82,1127.7850129491985,1.0618864107626762,0.011446143458188559,0.09253882449508297,0.05461372658592442,823,2744,0.3
83,1116.7315559514043,1.0370189189984735,0.007426056606568231,0.0798595194679328,0.04590447325063292,1012,3375,0.3
84,0.0,1.0,0.0,1.0,0.00029983994430909136,8,8,0.5
85,1435.7432440494117,1.058569902666157,0.07686984990871135,3.7204420310901094,0.010905221545344497,13,27,0.5
86,1449.3692534901638,1.1219155275542643,0.08483418756826973,2.971450825522652,0.02502526044111316,32,64,0.5
87,1386.888787572685,1.1503839143122847,0.06510516397956151,2.471049690958006,0.0319838771205993,62,125,0.5
88,1338.1154674955073,1.2105916241900154,0.05749901282394038,1.3357380180863927,0.043441951283408775,108,216,0.5
89,1274.7862074641084,1.2117617982421862,0.047403451796695965,1.1204718417955801,0.02254041106883887,171,343,0.5
90,1222.1517231197838,1.1872797622165756,0.037749322322729255,0.6720423090939276,0.02974638430557816,256,512,0.5
91,1186.711619567579,1.169060042674613,0.03164650480454775,0.5821843537905275,0.03698578022434825,364,729,0.5
92,1155.758954279524,1.1043190502575047,0.018486158912108443,0.4568703538028346,0.034799501428098935,500,1000,0.5
93,1137.1006140042668,1.0678241586030441,0.013203495381513579,0.3076782411270996,0.054486232630604425,665,1331,0.5
94,1123.9855097113461,1.0473472436621802,0.010060475332953286,0.3173950833396431,0.027192147831155502,864,1728,0.5
95,1113.3958992142723,1.0218188016025076,0.004236287566249667,0.2565107898280615,0.05468323840902741,1098,2197,0.5
96,1110.052088102435,1.0116984751986426,0.0025824082967181973,0.23946681381317345,0.061358592337638976,1372,2744,0.5
97,1108.0781422976684,1.004410404207867,0.0010172700504969055,0.17690576829447055,0.03271531412444383,1687,3375,0.5


==> sections/data/rbf/base.csv <==
x,f,std
-1.0,-0.04257758827422886,0.1487012732950838
-0.9797979797979799,-0.12463954964241619,0.13755962754852694
-0.9595959595959596,-0.2157104705698465,0.12515577535855044
-0.9393939393939394,-0.31356599879018293,0.11276892554171863
-0.9191919191919191,-0.4154825423183575,0.10191722014901125
-0.898989898989899,-0.5183478212922035,0.09406587752257195
-0.8787878787878787,-0.6188007779718685,0.09006268246235344
-0.8585858585858586,-0.7133911223436442,0.08960392526498444
-0.8383838383838385,-0.7987468687864323,0.09131422037563916
-0.8181818181818181,-0.8717374775051349,0.09343424200971909
-0.797979797979798,-0.9296207686315947,0.09448399430636488
-0.7777777777777777,-0.9701635766506724,0.09357471561363621
-0.7575757575757576,-0.9917289416792856,0.09048337411256921
-0.7373737373737375,-0.9933261347619745,0.08565145365944589
-0.7171717171717171,-0.9746235361597755,0.08015996373046011
-0.696969696969697,-0.9359278484131437,0.07560647622512376
-0.6767676767676767,-0.8781358900556425,0.07367833699510024
-0.6565656565656566,-0.8026669475207756,0.0753346658883625
-0.6363636363636362,-0.7113841844645948,0.08017627371466164
-0.6161616161616161,-0.6065129244517038,0.0867395321307642
-0.595959595959596,-0.49056192027070744,0.09332533144525632
-0.5757575757575757,-0.3662513365357832,0.0985739806943554
-0.5555555555555556,-0.23644853271999297,0.1016648638850695
-0.5353535353535352,-0.10411029849509311,0.10234223616287547
-0.5151515151515151,0.027771627713389948,0.1008895989200491
-0.49494949494949486,0.15622583475489832,0.0980722610524827
-0.4747474747474747,0.27836124412272856,0.09501085891248388
-0.45454545454545453,0.39143462389676775,0.09292191747511581
-0.43434343434343425,0.4929264317774964,0.0927116368861129
-0.41414141414141414,0.5806233891398175,0.09458889060190892
-0.39393939393939387,0.6527037299546167,0.09798918317933918
-0.3737373737373737,0.707818999883726,0.10188020564030599
-0.3535353535353534,0.7451649708985965,0.10519494223526185
-0.33333333333333326,0.764533936607175,0.10714711580658161
-0.3131313131313131,0.7663414583145952,0.10738129867847282
-0.2929292929292928,0.7516224680237703,0.10600661903081948
-0.2727272727272727,0.7219942731769041,0.1035504648056075
-0.25252525252525243,0.6795871019213676,0.10083079206509978
-0.23232323232323226,0.6269459659865154,0.09872927551646117
-0.2121212121212121,0.5669103877389425,0.09788668827742542
-0.19191919191919182,0.5024805834726285,0.09843999264949795
-0.17171717171717166,0.43667976841809897,0.09996940593552389
-0.15151515151515144,0.3724222407423236,0.10169890625057787
-0.13131313131313127,0.3123958508229512,0.10281240676311142
-0.111111111111111,0.25896554390033,0.10272318836245632
-0.09090909090909083,0.21410216071962063,0.10123287653309729
-0.07070707070707066,0.1793379365018658,0.09858720365492195
-0.050505050505050386,0.15574751075803248,0.09543771703457081
-0.030303030303030276,0.14395107003806512,0.09268959824104622
-0.01010101010101,0.14413473591706477,0.0912114022032955
0.010101010101010166,0.15608261801455456,0.09146665880996714
0.030303030303030443,0.17921509352216317,0.09327131033327457
0.05050505050505061,0.21262875115995533,0.0958667642881204
0.07070707070707077,0.25513485182257456,0.09824835702742599
0.09090909090909105,0.30529484745418994,0.09952237342275787
0.11111111111111116,0.361453174352711,0.09915133013722112
0.13131313131313144,0.4217689233759976,0.09708221759741972
0.1515151515151516,0.4842488690551157,0.0937900665468398
0.17171717171717177,0.5467845810270674,0.09023311639968414
0.19191919191919204,0.6071959190201163,0.0876555343068103
0.2121212121212122,0.6632822107008105,0.08716531484663395
0.23232323232323243,0.7128810100012317,0.08919728550549497
0.2525252525252526,0.7539327798707807,0.0932487672652315
0.2727272727272729,0.7845484135956068,0.09813351833996133
0.29292929292929304,0.8030754614986982,0.10249551889989673
0.3131313131313132,0.808158462469662,0.10521767613474843
0.3333333333333335,0.7987889937238069,0.10563362836357365
0.35353535353535365,0.7743419327191853,0.10361509305970987
0.37373737373737387,0.7345958407223215,0.09960085060268513
0.39393939393939403,0.6797370992574818,0.09457817705625503
0.4141414141414143,0.6103491696992254,0.0899608949994433
0.4343434343434345,0.5273898028775444,0.08724549924875341
0.45454545454545464,0.43215994235074323,0.08740642659476035
0.4747474747474749,0.3262682745055003,0.09036158924790248
0.49494949494949503,0.2115948369114189,0.09502608348721711
0.5151515151515154,0.09025589584234683,0.09990034852761026
0.5353535353535355,-0.035429337412279105,0.10365665820248988
0.5555555555555556,-0.16297135393165185,0.10545512376406131
0.5757575757575759,-0.28974511304537015,0.105056638429832
0.595959595959596,-0.4130306833586787,0.10284026799815975
0.6161616161616164,-0.5300637157966366,0.09975254163118062
0.6363636363636365,-0.6380989807574254,0.09713434218208572
0.6565656565656568,-0.7344885840770096,0.0963337255508377
0.6767676767676769,-0.8167741572218331,0.09813812397928866
0.696969696969697,-0.8827896206686172,0.10236082177603215
0.7171717171717173,-0.9307684569321012,0.10794371569183409
0.7373737373737375,-0.9594472352278787,0.11345816079982037
0.7575757575757578,-0.9681557912736296,0.11759827214378679
0.7777777777777779,-0.9568842618798534,0.1194765860293358
0.7979797979797982,-0.92631822714185,0.1187676792541412
0.8181818181818183,-0.877835466466223,0.11578498391558763
0.8383838383838385,-0.8134610574032943,0.11152545325949488
0.8585858585858588,-0.7357813650315472,0.10763526507784857
0.8787878787878789,-0.6478214222861869,0.10613536529086572
0.8989898989898992,-0.5528938033745341,0.10873591908078048
0.9191919191919193,-0.4544299044046746,0.11599303158586005
0.9393939393939394,-0.35580623466611044,0.1270615312593747
0.9595959595959598,-0.2601787044832202,0.1402555282450373
0.9797979797979799,-0.1703369555688931,0.1537638600714078
1.0,-0.08858866517347523,0.16604901346957238


==> sections/data/rbf/integral.csv <==
x,f,std
-1.0,0.0008168322693489881,0.00023957057270305069
-0.9797979797979799,0.001248541346265456,0.00036605793536342586
-0.9595959595959596,0.0018836105799918414,0.0005520272553897697
-0.9393939393939394,0.0028047613402205594,0.0008215997619487705
-0.9191919191919191,0.004122071416297704,0.0012068216892598244
-0.898989898989899,0.005979265645505042,0.001749451498155188
-0.8787878787878787,0.008560330467309517,0.002502814047546234
-0.8585858585858586,0.012095972567202625,0.0035335703618199943
-0.8383838383838385,0.016869236994831567,0.004923189040290893
-0.8181818181818181,0.023219388291326193,0.006768840803918191
-0.797979797979798,0.03154296560826309,0.009183379365312038
-0.7777777777777777,0.04229078432253131,0.012294030603890543
-0.7575757575757576,0.055959613154116454,0.01623940080622683
-0.7373737373737375,0.07307734999125833,0.021164447094071
-0.7171717171717171,0.09418078969897292,0.02721314150554246
-0.696969696969697,0.11978554887182084,0.03451871325818721
-0.6767676767676767,0.15034839056477764,0.043191573887878344
-0.6565656565656566,0.18622305257179753,0.05330531071634201
-0.6363636363636362,0.2276116679680373,0.06488145821711916
-0.6161616161616161,0.27451488365393584,0.07787409578691405
-0.595959595959596,0.3266847086750291,0.09215563552492029
-0.5757575757575757,0.3835848173308595,0.10750540933384052
-0.5555555555555556,0.4443633490197798,0.12360279387610985
-0.5353535353535352,0.5078430638587884,0.140026583019032
-0.5151515151515151,0.572532950026987,0.15626210229036985
-0.49494949494949486,0.6366640193013452,0.17171715208026003
-0.4747474747474747,0.6982501338094863,0.18574728813086078
-0.45454545454545453,0.7551724249878005,0.1976902555227303
-0.43434343434343425,0.8052834150771397,0.20690867940406638
-0.41414141414141414,0.8465246052746599,0.21283951463721357
-0.39393939393939387,0.8770493462116961,0.21504844024809816
-0.3737373737373737,0.8953415293537116,0.21328756554940995
-0.3535353535353534,0.9003202449501803,0.20755572387711468
-0.33333333333333326,0.8914211595677297,0.19816238628835206
-0.3131313131313131,0.8686469701955628,0.1857982611779597
-0.2929292929292928,0.8325817615563668,0.17161457230010618
-0.2727272727272727,0.7843671825086196,0.15729647397561416
-0.25252525252525243,0.7256417344926721,0.14505348750527217
-0.23232323232323226,0.6584477553605577,0.1373205867860368
-0.2121212121212121,0.5851135184066062,0.13594535459722196
-0.19191919191919182,0.5081199381057144,0.14118994140149302
-0.17171717171717166,0.42996246703226737,0.1515543186030795
-0.15151515151515144,0.35301879164192546,0.16464678898336665
-0.13131313131313127,0.2794319277060826,0.1781386445918172
-0.111111111111111,0.21101643868727227,0.19020320945929678
-0.09090909090909083,0.14919300463776203,0.19957663344511037
-0.07070707070707066,0.09495376258292614,0.20548798207738395
-0.050505050505050386,0.048858041239644115,0.2075712915998602
-0.030303030303030276,0.011055614002068292,0.2057866377402197
-0.01010101010101,-0.01866737692775013,0.20035053888210835
0.010101010101010166,-0.04082597060874768,0.1916722226252323
0.030303030303030443,-0.05616412938056928,0.18029397267592098
0.05050505050505061,-0.06557927148569788,0.166835697468529
0.07070707070707077,-0.07004948853725676,0.1519449676163175
0.09090909090909105,-0.07056820789407112,0.13625409112741735
0.11111111111111116,-0.06808967530719195,0.12034557042692119
0.13131313131313144,-0.06348717621741459,0.10472674345543685
0.1515151515151516,-0.057524541314867075,0.089813738067738
0.17171717171717177,-0.05084031365843267,0.07592420452609384
0.19191919191919204,-0.043943067264987125,0.06327773243787413
0.2121212121212122,-0.03721579259119983,0.05200246425087903
0.23232323232323243,-0.03092699511982142,0.04214621074442075
0.2525252525252526,-0.02524615090822108,0.03369034917859931
0.2727272727272729,-0.020261369033730083,0.026564914582057956
0.29292929292929304,-0.015997457912905372,0.020663538296826385
0.3131313131313132,-0.012433013659683531,0.01585719915119316
0.3333333333333335,-0.00951558523426931,0.012006086828734082
0.35353535353535365,-0.007174377172758762,0.008969196249997282
0.37373737373737387,-0.0053302950682097335,0.006611548144895365
0.39393939393939403,-0.0039034051665311144,0.0048091476327257665
0.4141414141414143,-0.0028180635349599145,0.003451943231831658
0.4343434343434345,-0.0020060779987339868,0.0024451356945258927
0.45454545454545464,-0.001408309485760542,0.001709218030256466
0.4747474747474749,-0.0009751137880687845,0.0011791172378163481
0.49494949494949503,-0.0006659857775313705,0.0008027679808448348
0.5151515151515154,-0.0004487101293902801,0.0005393913532064644
0.5353535353535355,-0.00029825735910009993,0.0003576886524110696
0.5555555555555556,-0.00019560013846751825,0.00023409874691783983
0.5757575757575759,-0.0001265680544299591,0.00015121348328119133
0.595959595959596,-8.081218005317579e-05,9.640144975462626e-05
0.6161616161616164,-5.091493520392076e-05,6.0657121054912004e-05
0.6363636363636365,-3.165516642566839e-05,3.766936387168099e-05
0.6565656565656568,-1.9421746403961762e-05,2.3089031237160928e-05
0.6767676767676769,-1.1759466943689622e-05,1.3968069224987461e-05
0.696969696969697,-7.0267176863139875e-06,8.34031182451499e-06
0.7171717171717173,-4.143729260286839e-06,4.915245010386426e-06
0.7373737373737375,-2.4116348990747947e-06,2.859081439061337e-06
0.7575757575757578,-1.3852220416385145e-06,1.6414499743356782e-06
0.7777777777777779,-7.852724052443842e-07,9.301428906195436e-07
0.7979797979797982,-4.393585793489991e-07,5.202278016985472e-07
0.8181818181818183,-2.4261620222093237e-07,2.8718394347646166e-07
0.8383838383838385,-1.3222876248060215e-07,1.5647688489707233e-07
0.8585858585858588,-7.112799456887763e-08,8.415197261240691e-08
0.8787878787878789,-3.7762986516767655e-08,4.466867079077623e-08
0.8989898989898992,-1.978816518807514e-08,2.3402747748673853e-08
0.9191919191919193,-1.0234346639803384e-08,1.2101972951534215e-08
0.9393939393939394,-5.2243447918272215e-09,6.176911289486047e-09
0.9595959595959598,-2.6322197005336355e-09,3.1118074653745437e-09
0.9797979797979799,-1.3089779067184285e-09,1.5473213114329163e-09
1.0,-6.424857288898559e-10,7.594076394006854e-10


==> sections/data/rbf/standard.csv <==
x,f,std
-1.0,-0.5230036500606902,0.13042921592390289
-0.9797979797979799,-0.5998726049122362,0.14959917297680986
-0.9595959595959596,-0.6791121478221324,0.16936031890897862
-0.9393939393939394,-0.7588433459615186,0.18924407623416506
-0.9191919191919191,-0.8369334436985537,0.2087185678903524
-0.898989898989899,-0.9110828586662149,0.22721031274591103
-0.8787878787878787,-0.9789330477810506,0.24413112575650786
-0.8585858585858586,-1.0381886231956996,0.2589085718404033
-0.8383838383838385,-1.086745127817642,0.27101783116413913
-0.8181818181818181,-1.1228126559708518,0.28001252826958106
-0.797979797979798,-1.1450252337903466,0.2855520098932929
-0.7777777777777777,-1.1525266519207125,0.28742275034595977
-0.7575757575757576,-1.1450252337903468,0.28555200989329294
-0.7373737373737375,-1.1228126559708522,0.2800125282695811
-0.7171717171717171,-1.086745127817643,0.2710178311641393
-0.696969696969697,-1.0381886231957012,0.2589085718404034
-0.6767676767676767,-0.978933047781053,0.24413112575650778
-0.6565656565656566,-0.9110828586662216,0.22721031274591103
-0.6363636363636362,-0.8369334436985687,0.20871856789035192
-0.6161616161616161,-0.7588433459615566,0.1892440762341641
-0.595959595959596,-0.6791121478222242,0.16936031890897604
-0.5757575757575757,-0.5998726049124564,0.14959917297680334
-0.5555555555555556,-0.5230036500612143,0.1304292159238871
-0.5353535353535352,-0.45006845205668927,0.11224027845091814
-0.5151515151515151,-0.38227912625690286,0.09533464383194676
-0.49494949494949486,-0.32048725156237257,0.07992468299040964
-0.4747474747474747,-0.2651972973033386,0.06613620296192846
-0.45454545454545453,-0.21659857239094227,0.05401641452992832
-0.43434343434343425,-0.1746104562206879,0.043545212129328464
-0.41414141414141414,-0.13893544790716983,0.03464840352309203
-0.39393939393939387,-0.10911489662229211,0.02721160810363614
-0.3737373737373737,-0.08458302013862519,0.021093728294753537
-0.3535353535353534,-0.06471582556765122,0.0161391496307708
-0.33333333333333326,-0.0488726598311423,0.01218810278887664
-0.3131313131313131,-0.03642920107416822,0.00908489109619197
-0.2929292929292928,-0.02680165190454688,0.006683923858587945
-0.2727272727272727,-0.019462645224961866,0.0048536828508297936
-0.25252525252525243,-0.013949895440364792,0.0034788794623922476
-0.23232323232323226,-0.009868926131254712,0.002461134339467866
-0.2121212121212121,-0.00689130780432065,0.0017185368530943633
-0.19191919191919182,-0.004749788277989589,0.0011844288662976096
-0.17171717171717166,-0.0032315412620608397,0.0008057179249185279
-0.15151515151515144,-0.002170541625095426,0.0005409705727980065
-0.13131313131313127,-0.001439837908325119,0.0003584767665603795
-0.111111111111111,-0.0009442637289536758,0.00023441895422430403
-0.09090909090909083,-0.0006139297541646258,0.0001512302358275725
-0.07070707070707066,-0.0003986777269977292,9.61926614723911e-05
-0.050505050505050386,-0.00026356097744480666,6.0332573981569045e-05
-0.030303030303030276,-0.00018533999599174909,3.78130912619095e-05
-0.01010101010101,-0.00014994166694722686,2.6482477328837085e-05
0.010101010101010166,-0.00015081963615184898,2.8198560402595355e-05
0.030303030303030443,-0.0001881634660571733,4.2480448368554734e-05
0.05050505050505061,-0.0002689282780249628,6.823240665503164e-05
0.07070707070707077,-0.0004076874057225673,0.0001087877848451267
0.09090909090909105,-0.0006283413320953361,0.00017097573608014057
0.11111111111111116,-0.0009667399727512615,0.00026498286726581996
0.13131313131313144,-0.0014742850216399382,0.0004051890569246524
0.1515151515151516,-0.0022225670220995535,0.0006114481332609257
0.17171717171717177,-0.0033090503447137493,0.0009106784183998155
0.19191919191919204,-0.004863741151860377,0.0013387193681238547
0.2121212121212122,-0.007056653250867387,0.0019424009414262138
0.23232323232323243,-0.010105722457965033,0.0027817311573452457
0.2525252525252526,-0.014284615167921918,0.003932051024809726
0.2727272727272729,-0.0199296422993161,0.005485941000763139
0.29292929292929304,-0.027444746062662066,0.007554595605369743
0.3131313131313132,-0.03730330467270801,0.01026832131095331
0.3333333333333335,-0.05004533932713132,0.013775768351359425
0.35353535353535365,-0.06626865547362176,0.018241492569685328
0.37373737373737387,-0.08661255535499286,0.023841472234101383
0.39393939393939403,-0.11173306427969128,0.030756288783519433
0.4141414141414143,-0.14226914760225545,0.03916182757481049
0.4343434343434345,-0.1788001632699874,0.049217566054605255
0.45454545454545464,-0.22179576725390254,0.06105278445412212
0.4747474747474749,-0.27156059885360023,0.07475133955440683
0.49494949494949503,-0.32817721313281806,0.09033595594273859
0.5151515151515154,-0.39145175879015753,0.10775327299139663
0.5353535353535355,-0.460867661958595,0.12686109559364422
0.5555555555555556,-0.5355529104474577,0.1474193886355969
0.5757575757575759,-0.6142663046825236,0.16908649235076734
0.595959595959596,-0.6954071682747567,0.19142179530742606
0.6161616161616164,-0.777051484164308,0.2138956814524463
0.6363636363636365,-0.8570153221132227,0.23590698952946096
0.6565656565656568,-0.9329439222085698,0.25680753471868206
0.6767676767676769,-1.0024221490825256,0.2759325129037461
0.696969696969697,-1.0630995379876327,0.29263492157692694
0.7171717171717173,-1.1128211362372702,0.30632157601006205
0.7373737373737375,-1.1497540900949283,0.3164879542931329
0.7575757575757578,-1.1724996497069489,0.3227490284592327
0.7777777777777779,-1.1801810613218209,0.32486345820470436
0.7979797979797982,-1.1724996497069482,0.32274902845923253
0.8181818181818183,-1.1497540900949275,0.31648795429313276
0.8383838383838385,-1.112821136237269,0.3063215760100618
0.8585858585858588,-1.0630995379876307,0.29263492157692667
0.8787878787878789,-1.0024221490825218,0.27593251290374576
0.8989898989898992,-0.9329439222085616,0.25680753471868156
0.9191919191919193,-0.8570153221132062,0.23590698952946085
0.9393939393939394,-0.7770514841642701,0.2138956814524468
0.9595959595959598,-0.6954071682746661,0.19142179530742803
0.9797979797979799,-0.6142663046823076,0.1690864923507728
1.0,-0.5355529104469458,0.1474193886356108

